TESS discovery of a super-Earth and two sub-Neptunes orbiting the bright, nearby, Sun-like star HD 22946

We report the Transiting Exoplanet Survey Satellite (TESS) discovery of a three-planet system around the bright Sun-like star HD~22946(V=8.3 mag),also known as TIC~100990000, located 63 parsecs away.The system was observed by TESS in Sectors 3, 4, 30 and 31 and two planet candidates, labelled TESS Objects of Interest (TOIs) 411.01 (planet $c$) and 411.02 (planet $b$), were identified on orbits of 9.57 and 4.04 days, respectively. In this work, we validate the two planets and recover an additional single transit-like signal in the light curve, which suggests the presence of a third transiting planet with a longer period of about 46 days.We assess the veracity of the TESS transit signals and use follow-up imaging and time series photometry to rule out false positive scenarios, including unresolved binary systems, nearby eclipsing binaries or background/foreground stars contaminating the light curves. Parallax measurements from Gaia EDR3, together with broad-band photometry and spectroscopic follow-up by TFOP allowed us to constrain the stellar parameters of TOI-411, including its radius of$1.157\pm0.025R_\odot$. Adopting this value, we determined the radii for the three exoplanet candidates and found that planet $b$ is a super-Earth, with a radius of $1.72\pm0.10R_\oplus$, while planet $c$ and $d$ are sub-Neptunian planets, with radii of$2.74\pm0.14R_\oplus$ and $3.23\pm0.19R_\oplus$ respectively. By using dynamical simulations, we assessed the stability of the system and evaluated the possibility of the presence of other undetected, non-transiting planets by investigating its dynamical packing. We find that the system is dynamically stable and potentially unpacked, with enough space to host at least one more planet between $c$ and $d$.(Abridged)

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%% The following files are part of the macro package AA readme.txt This file aa.cls The document class file aadoc.pdf       User's Guide  aa.dem          Example of an article (LaTeX source) bibtex/       Directory for BIBTeX style  aa.bst       Bibliography style fil natnotes.pdf Brief reference sheet for Natbib All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

%%A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX. Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures  should be sent as encapsulated PostScript files or in any other format as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).The new macro does not include the classes traditabstract and structabstractanymore. They are replaced by the command \abstract. See new instructions for details.

%%The aa class supports now the "e-prints" command with BibTeX. Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}have been added.See the A&A Author's guide on the Web site for more information.To enable compatibility with 7.x versions, an option has been added. If you don't write structured references (according to the author-year natbib style), use this option:\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

%% This is a latex recipe to turn the in-text citations into clickers (in xdvi and the pdf or html output file) that link into ADS, opening the corresponding abstract page in the browser.  In this manner, an on-screen reader of your paper may open the cited abstract or download the cited paper in parallel to reading your paper, without jumping to the reference list of the latter.

%%Insert the following commands into the preamble of your latex file: ---------------------------------------- \usepackage{natbib,twoopt}
%\usepackage[breaklinks=true]{hyperref} %% to avoid %\citeads line fills
%\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
%\makeatletter
%  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
%    {\def\hyper@linkstart##1##2{}%
%     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
%  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
%    {\def\hyper@linkstart##1##2{}%
%     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
%  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
%    {\def\hyper@linkstart##1##2{}%
%     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
%  \newcommandtwoopt{\citeyearads}[3][][]%
%    {\href{http://adsabs.harvard.edu/abs/#3}
%    {\def\hyper@linkstart##1##2{}%
%     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
%\makeatother
%%-------------------------------------------

%%Usage: use ADS biblabels and enter one per \citeads command, as in:


%%This trick was initially contributed by Robert J. Rutten.  The above example of its usage is taken from his latex manual and template for students at http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

